Distributed Event-Based State Estimation for Networked Systems: An LMI-Approach

In this work, a dynamic system is controlled by multiple sensor-actuator agents, each of them commanding and observing parts of the system's input and output. The different agents sporadically exchange data with each other via a common bus network according to local event-triggering protocols. From these data, each agent estimates the complete dynamic state of the system and uses its estimate for feedback control. We propose a synthesis procedure for designing the agents' state estimators and the event triggering thresholds. The resulting distributed and event-based control system is guaranteed to be stable and to satisfy a predefined estimation performance criterion. The approach is applied to the control of a vehicle platoon, where the method's trade-off between performance and communication, and the scalability in the number of agents is demonstrated.

==> media/DistrEBEstCtrlScheme.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DistrEBEstCtrlScheme.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{791.5421875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68097547)%
    \put(0,0){\includegraphics[width=\unitlength]{DistrEBEstCtrlScheme.eps}}%
    \put(0.48607643,0.63423065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dynamic system (state $x$)}}}%
    \put(0.48607643,0.11878118){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Common bus network}}}%
    \put(1.08458197,0.91290154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18479131\unitlength}\raggedright \end{minipage}}}%
    \put(0.05444717,0.60457579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06738244\unitlength}\raggedright \end{minipage}}}%
    \put(0.11212289,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0.11212289,0.42198675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0.3647942,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0.25361883,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0.38500791,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.62757236,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0.62757236,0.42198675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0.88024367,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0.76906829,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0.90045737,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.30415309,0.04297978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize measurement communication (event-triggered)}}}}%
    \put(0.30415309,0.00255238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize estimator resets (periodic, low frequency), might not}}}}%
	\put(0.30415309,-0.03055238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize be neccessary}}}}%
  \end{picture}%
\endgroup%


==> media/DistrEBEstCtrlScheme.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DistrEBEstCtrlScheme.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{791.5421875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68097547)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.48607643,0.63423065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dynamic system (state $x$)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.48607643,0.11878118){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Common bus network}}}%
    \put(1.08458197,0.91290154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18479131\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.05444717,0.60457579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06738244\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.11212289,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.11212289,0.42198675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.3647942,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.25361883,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.38500791,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.62757236,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.62757236,0.42198675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.88024367,0.30070452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.76906829,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.90045737,0.55842925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.30415309,0.04297978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize measurement communication (event-triggered)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{DistrEBEstCtrlScheme.pdf}}%
    \put(0.30415309,0.00255238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize estimator resets (periodic, low frequency)}}}}%
  \end{picture}%
\endgroup%


==> media/DistrEBEstCtrlScheme2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DistrEBEstCtrlScheme2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{791.5421875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68097545)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.48607643,0.63423063){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dynamic system (state $x$)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.48607643,0.11878116){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Common bus network}}}%
    \put(1.08458197,0.91290153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18479131\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.05444717,0.60457577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06738244\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.11212289,0.30070451){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.11212289,0.42198673){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.3647942,0.30070451){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.25361883,0.55842924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.38500791,0.55842924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.62757236,0.30070451){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.62757236,0.42198673){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.88024367,0.30070451){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.76906829,0.55842924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.90045737,0.55842924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.30415309,0.04297977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize measurement communication (event-triggered)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{DistrEBEstCtrlScheme2.pdf}}%
    \put(0.30415309,0.00255236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize estimator resets (periodic, low frequency)}}}}%
  \end{picture}%
\endgroup%


==> media/DistrEBEstCtrlSchemeNAgents.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DistrEBEstCtrlSchemeNAgents.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{860.3234375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62657008)%
    \put(0,0){\includegraphics[width=\unitlength]{DistrEBEstCtrlSchemeNAgents.eps}}%
    \put(0.48441084,0.58352509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dynamic system (state $x$)}}}%
    \put(0.48441084,0.10928484){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Common bus network}}}%
    \put(1.03506698,0.83991677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17001759\unitlength}\raggedright \end{minipage}}}%
    \put(0.08728953,0.55624108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06199534\unitlength}\raggedright \end{minipage}}}%
    \put(0.10315888,0.27666375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small{Estimator}}}}%
    \put(0.10315888,0.3882497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0.33562959,0.27666375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small{Controller}}}}%
    \put(0.23334247,0.51378388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0.35422724,0.51378388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.65178975,0.27666375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small{Estimator}}}}%
    \put(0.65178975,0.3882497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0.88426046,0.27666375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small{Controller}}}}%
    \put(0.78197335,0.51378388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_N$}}}%
    \put(0.90285812,0.51378388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_N$}}}%
    \put(0.31703193,0.03954363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize measurement communication (event-triggered)}}}}%
    \put(0.31703193,0.00234832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize estimator resets (periodic, low frequency)}}}}%
  \end{picture}%
\endgroup%


==> media/DistrEBEstCtrlSchemeNAgents.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DistrEBEstCtrlSchemeNAgents.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{860.3234375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62657009)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.48441084,0.5835251){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dynamic system (state $x$)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.48441084,0.10928485){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Common bus network}}}%
    \put(1.03506698,0.83991678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17001759\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.08728953,0.55624109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06199534\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.10315888,0.27666376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.10315888,0.3882497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.33562959,0.27666376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.23334247,0.51378389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.35422724,0.51378389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.65178975,0.27666376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Estimator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.65178975,0.3882497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{EG}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.88426046,0.27666376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.78197335,0.51378389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_N$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.90285812,0.51378389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_N$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.31703193,0.03954364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize measurement communication (event-triggered)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{DistrEBEstCtrlSchemeNAgents.pdf}}%
    \put(0.31703193,0.00234833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize estimator resets (periodic, low frequency)}}}}%
  \end{picture}%
\endgroup%


==> media/Pend/CommRate.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0.01,
xmax=0.1,
xlabel={\footnotesize{$||z||_\mathcal{P}$}},
ymin=0.1,
ymax=1,
ylabel={\footnotesize{Comm. rate}}
]
\addplot [color=mycolor1,solid,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
0.0105184536489916	0.933766666666667\\
0.0120861562021644	0.8084\\
0.0152955531143061	0.657533333333333\\
0.0210653111598681	0.4891\\
0.0290172541271202	0.372133333333333\\
0.0442088840849502	0.357733333333333\\
0.0571097742122141	0.336633333333333\\
0.0685810117409316	0.325066666666667\\
0.0803174636381686	0.3355\\
0.0909053103638401	0.326533333333333\\
};
\addplot [color=mycolor2,solid,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
0.0163895318705475	0.9581\\
0.017667850913509	0.813466666666667\\
0.0230994859454172	0.6325\\
0.0293209858487023	0.4628\\
0.03513193685768	0.313966666666667\\
0.0396333171714587	0.207733333333333\\
0.0436717464209238	0.1795\\
0.0539322532118774	0.215333333333333\\
0.0595122484277305	0.2368\\
0.0647894953618395	0.2455\\
0.0711484979274524	0.270533333333333\\
0.076609262680769	0.283333333333333\\
0.0814617635068264	0.282533333333333\\
0.0894076226115376	0.304133333333333\\
0.0924702312178934	0.299033333333333\\
};
\addplot [color=mycolor3,solid,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
0.0227593793535682	1\\
0.0280458801872039	0.666666666666667\\
0.0321551179278085	0.5\\
0.0359205290323436	0.4\\
0.0397026562947705	0.333333333333333\\
0.043106295236708	0.285714285714286\\
0.0455102004181551	0.25\\
0.0482990980330478	0.222222222222222\\
0.0501874906941136	0.2\\
0.0521190994825572	0.181818181818182\\
0.054790474700567	0.166666666666667\\
0.0570922398485065	0.153846153846154\\
0.0587716516749822	0.142857142857143\\
0.0609135008710496	0.133333333333333\\
0.0630560044953629	0.125\\
0.0652512263220627	0.117647058823529\\
0.0677863937468792	0.111111111111111\\
0.070477287326649	0.105263157894737\\
};
\end{axis}
\end{tikzpicture}%
